ZONOS3-Mini Technical Report

ZONOS3-Mini is an ultra-compact, ultra-fast, zero-shot voice-cloning TTS model. The model can run in real time on a laptop or smartphone. For its latency and size, it achieves state-of-the-art accuracy and cloning fidelity. To achieve this we propose a latent MoE backbone with only 886M parameters (100M active per token) and a new audio codec, Zyphra Audio Codec 1 (ZAC-1), which represents 44.1 kHz audio at a 15 Hz frame rate. On the new ZTTS2-Eval benchmark, ZONOS3-Mini reaches a 6.71% macro-average WER over 55 language sets (35 clean and 20 in the wild), which is competitive with larger and slower state-of-the-art models. We release the model weights, inference, and training code.

==> data/tab_closed_common.csv <==
System,Voice,"Clean, 4 languages WER ↓","Clean, 4 languages Sim ↑",In the wild WER ↓,In the wild Sim ↑
Cartesia Sonic 3.6,clone,2.49,85.0,3.30,76.4
Inworld TTS 2,clone,2.42,71.5,3.89,61.4
ElevenLabs v4,clone,2.07,82.9,2.97,
Gemini 3.8 Flash,preset,2.55,,4.67,
"ZONOS3 Mini + PT, embedding (ours)",clone,2.55,83.1,5.00,77.5
"ZONOS3 Mini + PT, raw audio (ours)",clone,2.56,75.5,5.86,58.1


==> data/tab_codec_ablation.csv <==
Configuration,Family,Frames/s,Codebooks,Codebook sizes,kbit/s,WER ↓,Sim ↑
S1 codec (public),S1-DAC,21.53,10,1×4096+9×1024,2.20,4.79,81.87
"Full training run, dual hybrid (ZAC-1)",dual hybrid,15.00,10,10×4096,1.80,4.80,79.94
"Dual hybrid, fixed 10 s",dual hybrid,15.00,10,10×4096,1.80,5.81,74.54
"Dual hybrid R1024, fixed",dual hybrid,15.00,10,1×4096+9×1024,1.53,6.53,67.83
"Hybrid, 15 Hz, 10 CB",hybrid,15.00,10,10×4096,1.80,7.25,68.37
"Hybrid, 12.5 Hz, 10 CB",hybrid,12.50,10,10×4096,1.50,7.22,65.11
S1 retrain,S1-DAC arch.,21.53,10,10×4096,2.58,11.07,78.64
S1 MoE retrain,S1-DAC + MoE,21.53,10,10×4096,2.58,12.77,77.67
"MOSS-style, 10 CB",MOSS-v2,15.00,10,10×4096,1.80,10.46,66.11
"Hybrid, 15 Hz, 16 CB",hybrid,15.00,16,16×4096,2.88,12.47,71.67
"MOSS-style, 16 CB",MOSS-v2,15.00,16,16×4096,2.88,14.10,65.10
"Hybrid, 12.5 Hz, 16 CB",hybrid,12.50,16,16×4096,2.40,16.87,51.82


==> data/tab_codec_cmp.csv <==
Codec,Frames/s,WER ↓ clean,WER ↓ wild,Sim ↑ clean,Sim ↑ wild
Fish S1-DAC,21.5,4.30,5.33,84.8,79.0
ZAC-1,15.0,4.06,5.55,83.8,76.1
"MOSS, 14 RVQ",12.5,5.06,5.67,84.6,80.3
DAC,86.1,42.2,51.7,78.8,63.7


==> data/tab_codec_recon.csv <==
Group,Codec,Frames/s,kbit/s,PESQ ↑,STOI ↑,Mel ↓,LSD ↓,SI-SDR ↑,Sim ↑,UTMOS ↑
"ZTTS2 ground truth, 1,600 clips, 16 kHz (original audio UTMOS 2.80)","ZAC-1, full head",15,1.80,2.88,0.928,0.179,0.955,7.83,88.7,2.63
"ZTTS2 ground truth, 1,600 clips, 16 kHz (original audio UTMOS 2.80)","ZAC-1, keep-2 head",15,1.80,2.51,0.911,0.202,1.005,5.72,84.9,2.52
"ZTTS2 ground truth, 1,600 clips, 16 kHz (original audio UTMOS 2.80)",Fish S1-DAC,21.5,2.19,3.10,0.941,0.149,0.900,7.25,90.7,2.66
"ZTTS2 ground truth, 1,600 clips, 16 kHz (original audio UTMOS 2.80)",DAC,86.1,7.75,3.89,0.964,0.132,0.926,12.94,93.8,2.71
"ZTTS2 ground truth, 1,600 clips, 16 kHz (original audio UTMOS 2.80)","MOSS tokenizer, 14 RVQ",12.5,1.75,3.13,0.940,0.152,0.911,8.81,92.3,2.70
"ZTTS2 ground truth, 1,600 clips, 16 kHz (original audio UTMOS 2.80)","MOSS tokenizer, 32 RVQ",12.5,4.00,3.55,0.962,0.133,0.887,11.22,95.5,2.68
"DAPS clean, 200 utterances, 44.1 kHz (original audio UTMOS 3.69)","ZAC-1, full head",15,1.80,,,0.209,1.212,8.56,84.0,3.70
"DAPS clean, 200 utterances, 44.1 kHz (original audio UTMOS 3.69)","ZAC-1, keep-2 head",15,1.80,,,0.227,1.229,6.55,78.2,3.61
"DAPS clean, 200 utterances, 44.1 kHz (original audio UTMOS 3.69)",Fish S1-DAC,21.5,2.19,,,0.145,0.822,8.62,88.6,3.72
"DAPS clean, 200 utterances, 44.1 kHz (original audio UTMOS 3.69)",DAC,86.1,7.75,,,0.137,0.832,12.71,92.4,3.68
"DAPS clean, 200 utterances, 44.1 kHz (original audio UTMOS 3.69)","MOSS tokenizer, 14 RVQ",12.5,1.75,,,0.331,2.684,9.52,89.9,3.67
"DAPS clean, 200 utterances, 44.1 kHz (original audio UTMOS 3.69)","MOSS tokenizer, 32 RVQ",12.5,4.00,,,0.315,2.674,11.78,94.2,3.66


==> data/tab_external.csv <==
Group,System,Params total / active,Clean WER ↓,Clean Sim ↑,In the wild WER ↓,In the wild Sim ↑,Macro WER ↓,Macro Sim ↑
,Ground truth,,9.66,70.7,9.19,79.3,9.49,73.8
With reference transcript,Qwen3-TTS 1.7B,1.7B,22.80,80.6,14.61,74.5,19.82,78.4
With reference transcript,Fish S2 Pro,4.4B,11.03,81.2,5.98,70.3,9.20,77.2
With reference transcript,VoxCPM2,2B,12.47,86.2,5.12,77.8,9.80,83.1
With reference transcript,CosyVoice 3,0.5B,54.85,76.7,42.91,73.0,50.51,75.3
With reference transcript,Higgs Audio v3,4B,9.42,79.5,12.66,69.2,10.60,75.8
With reference transcript,OmniVoice,0.6B,7.52,87.6,5.03,75.0,6.62,83.1
With reference transcript,Audio8-TTS,0.6B,13.45,80.3,7.33,67.5,11.22,75.6
With reference transcript,Fish Audio Drama 3,35B / 3B,5.62,82.1,3.20,72.5,4.74,78.6
Without reference transcript,ZONOS2 8B,8B / 0.9B,7.10,75.0,4.68,57.8,6.22,68.8
Without reference transcript,Qwen3-TTS 1.7B,1.7B,24.46,69.6,11.71,67.1,19.83,68.7
Without reference transcript,Qwen3-TTS 0.6B,0.6B,30.39,69.2,15.07,64.3,24.82,67.4
Without reference transcript,VoxCPM2,2B,13.72,78.9,5.25,73.9,10.64,77.1
Without reference transcript,MOSS-TTS v1.5,8B,10.95,82.9,7.22,72.0,9.60,78.9
Without reference transcript,VibeVoice 7B,7B,11.50,82.2,13.51,65.2,12.24,76.1
Without reference transcript,"ZONOS3 Mini + PT, embedding (ours)",886M / 100M,7.79,83.4,4.81,77.3,6.71,81.2
Without reference transcript,"ZONOS3 Mini + PT, raw audio (ours)",886M / 100M,7.39,76.5,5.48,58.1,6.70,69.8


==> data/tab_hparams.csv <==
Setting,Pre-train 375k,Fine-tune 60k,Rate stage 20k
Nodes × GPUs,14 × 8 H100,14 × 8 H100,14 × 8 H100
Positions / GPU / step,"106,496","106,496","106,496"
Positions / step,11.93M,11.93M,11.93M
Steps,"375,000","60,000","20,000"
Muon / AdamW / bias LR,0.02 / 0.002 / 0.002,0.0035 / 0.00035 / 0.00035,0.0035 / 0.00035 / 0.00035
Warm-up / schedule,250 / cosine to 10^-6,100 / cosine to 0,100 / cosine to 0
Weight decay / clip,0.1 / 1.0,0.1 / 1.0,0.1 / 1.0
Precision / parallelism,"BF16, FSDP full shard",same,same
Data,"pre-training corpus, sources mixed in proportion to hours","reference branch 55 % (same mix), embedding branch 45 % fine-tuning subset",same
Reference dropout,0.1,0.1,0.1
Control-row dropout,,0.2 each,0.2 each
Speaking-rate buckets,,10,30
Speaker encoder,,"MECT-B2-like, 192-d",same
Init,random,375k checkpoint; fresh speaker projection and control tables,60k checkpoint; rate table expanded to 30 buckets


==> data/tab_ladder150k.csv <==
Arm (cumulative),In the wild WER,In the wild Sim,In the wild UTMOS,Clean WER,Clean Sim,Clean UTMOS
Original (ZONOS2 block),64.6,45.1,2.10,39.1,59.2,2.86
Latent MoE,83.2,44.2,1.95,33.7,69.3,2.87
"+ linear router, no EDA",43.5,54.5,2.19,26.9,65.8,2.99
+ quantile balancing,39.0,56.3,2.20,33.7,60.0,2.93
+ XSA,49.1,53.1,2.19,31.2,67.0,2.95
+ AttnRes-4 (no XSA),36.3,55.5,2.18,22.9,68.0,2.95


==> data/tab_perlang_clean_a.csv <==
Group,Model,Metric,en,zh,de,es,fr,it,ja,ko,ru,pt,ar,hi,tr,pl,id,th,fil,nl
Reference,Ground truth,WER ↓,4.30,3.02,4.64,2.89,4.08,4.05,4.16,3.20,5.67,4.18,13.69,14.61,9.60,4.48,7.31,5.44,13.43,6.83
Reference,Ground truth,Spk. sim. ↑,,,,,,,,,,,,,,,,,,
With reference transcript,Qwen3-TTS 1.7B,WER ↓,2.37,4.64,3.17,2.26,3.07,2.36,3.71,4.32,5.21,3.18,31.66,29.32,37.49,51.17,8.18,5.64,16.18,7.39
With reference transcript,Qwen3-TTS 1.7B,Spk. sim. ↑,80.0,85.3,80.4,84.6,81.6,82.3,86.8,85.3,82.3,83.8,82.4,75.5,80.1,76.5,84.1,86.9,87.6,80.9
With reference transcript,Fish S2 Pro,WER ↓,2.14,4.02,3.10,1.99,3.03,2.48,3.16,3.64,4.77,2.59,6.86,13.04,7.04,5.42,9.41,9.73,16.24,5.46
With reference transcript,Fish S2 Pro,Spk. sim. ↑,77.2,83.3,79.2,82.5,77.5,79.3,85.1,84.1,80.5,81.9,84.0,82.3,82.1,80.8,81.7,85.2,85.4,78.6
With reference transcript,VoxCPM2,WER ↓,3.93,4.63,4.06,3.21,4.33,3.52,4.44,4.20,5.43,3.38,8.00,10.27,4.67,4.03,5.76,4.40,9.25,5.28
With reference transcript,VoxCPM2,Spk. sim. ↑,84.0,88.2,86.0,87.0,84.7,86.3,88.8,88.2,86.7,86.9,87.7,86.7,86.4,86.7,88.6,88.7,89.4,84.9
With reference transcript,CosyVoice 3,WER ↓,3.14,3.35,8.75,4.15,6.62,6.66,10.74,6.26,6.59,35.09,,,85.80,88.76,46.56,,44.50,53.84
With reference transcript,CosyVoice 3,Spk. sim. ↑,85.2,90.5,86.5,88.6,86.5,85.9,89.1,88.7,87.4,78.5,,,78.5,80.7,85.1,,87.2,78.2
With reference transcript,Higgs Audio v3,WER ↓,3.56,6.29,5.20,3.18,4.74,4.27,5.08,5.69,6.48,4.75,11.65,13.78,8.30,5.81,5.91,6.65,10.78,8.05
With reference transcript,Higgs Audio v3,Spk. sim. ↑,72.4,81.0,77.1,79.6,75.0,77.1,81.9,81.8,79.5,80.8,79.7,79.3,79.4,78.3,82.1,83.7,84.2,75.4
With reference transcript,OmniVoice,WER ↓,2.60,3.34,3.40,2.13,2.81,2.57,3.10,3.44,4.48,4.08,9.19,12.36,7.10,3.49,8.32,5.90,10.96,4.08
With reference transcript,OmniVoice,Spk. sim. ↑,84.6,88.9,87.3,85.8,84.1,87.3,89.5,89.4,87.2,88.2,87.4,88.8,87.7,87.8,89.1,90.0,90.3,86.2
With reference transcript,Audio8-TTS,WER ↓,2.10,4.32,3.45,3.00,3.45,3.36,4.86,3.96,7.07,4.12,11.65,12.69,7.47,5.52,8.59,9.83,23.20,5.84
With reference transcript,Audio8-TTS,Spk. sim. ↑,77.3,83.3,79.2,80.7,77.9,78.8,84.2,83.8,80.2,80.9,81.9,82.4,82.2,81.3,82.0,84.4,83.8,78.1
With reference transcript,Fish Audio Drama 3,WER ↓,1.92,3.52,2.54,1.75,2.56,1.50,2.61,3.23,4.07,1.95,4.27,9.21,4.10,2.20,6.90,3.27,7.35,3.25
With reference transcript,Fish Audio Drama 3,Spk. sim. ↑,74.8,84.1,79.6,83.1,78.6,80.8,85.9,84.9,80.8,82.0,84.3,83.7,82.7,82.3,83.3,83.3,86.7,79.2
Without reference transcript,ZONOS2 8B,WER ↓,2.45,11.82,3.75,2.09,3.37,1.94,7.20,5.90,4.80,2.87,5.68,9.97,5.32,3.77,3.89,4.93,7.72,8.71
Without reference transcript,ZONOS2 8B,Spk. sim. ↑,67.0,69.8,72.8,74.7,70.6,73.6,74.9,78.3,75.6,73.4,74.3,75.0,78.0,76.3,78.2,78.5,78.6,73.2
Without reference transcript,Qwen3-TTS 1.7B,WER ↓,1.89,3.07,2.66,1.77,2.84,2.08,3.56,3.22,4.75,3.31,33.76,22.21,43.24,53.63,6.93,7.62,19.55,12.79
Without reference transcript,Qwen3-TTS 1.7B,Spk. sim. ↑,68.5,79.8,71.5,68.2,71.2,75.2,80.6,79.1,73.9,68.7,70.6,74.5,66.0,67.1,68.9,79.4,71.1,61.6
Without reference transcript,Qwen3-TTS 0.6B,WER ↓,2.20,3.48,3.18,2.17,3.07,2.71,5.46,3.58,5.92,4.23,21.34,22.54,60.13,67.00,19.13,6.54,31.90,17.09
Without reference transcript,Qwen3-TTS 0.6B,Spk. sim. ↑,70.1,81.2,73.8,71.8,73.1,76.0,81.8,80.2,76.8,68.5,77.2,77.1,61.9,63.7,62.8,81.4,65.5,63.4
Without reference transcript,VoxCPM2,WER ↓,3.59,5.06,4.50,3.70,5.10,3.94,5.06,4.00,5.84,4.44,9.28,10.17,5.89,4.86,5.82,5.35,8.92,6.53
Without reference transcript,VoxCPM2,Spk. sim. ↑,66.1,77.0,80.6,74.8,76.4,80.6,82.9,83.2,80.5,80.1,80.5,81.8,81.5,80.6,84.0,83.8,85.2,78.5
Without reference transcript,MOSS-TTS v1.5,WER ↓,2.83,3.89,4.17,2.52,4.21,3.14,6.74,5.39,6.60,4.59,14.81,14.34,9.87,6.38,9.66,6.29,13.59,6.67
Without reference transcript,MOSS-TTS v1.5,Spk. sim. ↑,80.7,85.9,80.8,83.4,80.5,81.2,85.0,84.6,81.9,82.0,83.2,82.7,82.5,82.3,83.9,85.2,86.8,80.7
Without reference transcript,VibeVoice 7B,WER ↓,2.81,3.68,5.81,3.02,6.73,4.45,10.59,5.58,6.84,4.96,15.78,13.26,10.16,8.64,7.26,7.52,12.45,9.63
Without reference transcript,VibeVoice 7B,Spk. sim. ↑,79.9,84.5,78.8,82.3,77.4,80.2,84.8,85.4,82.7,85.0,80.5,83.8,83.3,80.6,83.8,85.5,87.4,78.7
Ours,"ZONOS3 Mini + PT, embedding (ours)",WER ↓,2.34,4.13,3.56,2.13,3.49,2.43,3.71,4.99,5.61,2.59,12.76,12.48,6.51,3.74,4.62,7.66,11.11,5.05
Ours,"ZONOS3 Mini + PT, embedding (ours)",Spk. sim. ↑,80.9,85.3,81.3,83.8,81.2,81.2,86.5,86.3,82.7,83.4,83.9,83.9,84.5,82.5,85.0,85.5,86.5,82.2
Ours,"ZONOS3 Mini + PT, raw audio (ours)",WER ↓,2.16,4.10,3.80,1.99,4.01,2.10,3.99,5.28,5.39,2.43,9.99,12.12,7.30,3.90,4.67,7.13,9.63,4.88
Ours,"ZONOS3 Mini + PT, raw audio (ours)",Spk. sim. ↑,70.7,77.4,74.3,77.8,72.1,74.2,79.9,79.2,75.5,78.4,76.2,77.3,77.4,75.5,79.4,79.7,82.2,73.2


==> data/tab_perlang_clean_b.csv <==
Group,Model,Metric,vi,cs,sv,da,fi,el,hu,ro,uk,nb,he,bg,hr,sk,ca,ms,fa
Reference,Ground truth,WER ↓,4.35,12.31,7.99,11.71,12.87,16.69,18.73,6.85,6.31,11.70,28.97,14.70,13.35,12.20,7.26,8.15,28.50
Reference,Ground truth,Spk. sim. ↑,,,,,,,,,,,,,,,,,
With reference transcript,Qwen3-TTS 1.7B,WER ↓,26.48,40.73,16.15,29.93,37.75,76.66,49.35,24.83,13.83,20.80,91.64,29.28,24.10,34.40,8.91,8.05,43.65
With reference transcript,Qwen3-TTS 1.7B,Spk. sim. ↑,83.5,74.9,79.4,74.4,81.3,68.2,76.9,82.9,83.0,77.7,71.1,77.0,81.9,77.7,80.3,85.7,80.2
With reference transcript,Fish S2 Pro,WER ↓,26.96,12.53,6.34,13.12,12.13,19.09,11.71,19.97,11.75,10.02,55.66,12.67,12.08,11.42,6.61,9.06,30.97
With reference transcript,Fish S2 Pro,Spk. sim. ↑,84.1,79.5,82.1,80.0,82.5,76.7,80.6,80.6,81.3,80.6,78.5,78.7,81.2,79.0,78.5,83.6,84.8
With reference transcript,VoxCPM2,WER ↓,5.09,32.04,6.34,8.39,8.63,8.90,64.19,29.92,12.98,8.26,14.55,32.26,24.18,30.90,14.64,6.82,35.75
With reference transcript,VoxCPM2,Spk. sim. ↑,89.3,80.2,88.2,87.3,88.0,86.5,80.2,86.2,86.7,87.0,85.4,80.1,83.7,81.8,83.1,89.1,88.2
With reference transcript,CosyVoice 3,WER ↓,,83.31,55.14,64.59,66.03,99.84,81.70,61.41,91.11,54.44,,40.74,69.30,78.90,19.81,45.35,
With reference transcript,CosyVoice 3,Spk. sim. ↑,,78.7,82.6,79.8,85.2,71.2,80.8,86.0,83.0,78.9,,81.0,84.1,82.2,83.7,87.4,
With reference transcript,Higgs Audio v3,WER ↓,5.58,12.12,7.86,12.54,13.24,14.07,14.27,7.36,7.26,11.95,21.46,12.12,12.68,13.21,7.22,7.93,28.57
With reference transcript,Higgs Audio v3,Spk. sim. ↑,83.7,79.4,80.8,79.9,80.7,80.0,78.9,81.5,79.9,78.9,75.7,76.6,79.5,77.5,75.8,81.7,82.9
With reference transcript,OmniVoice,WER ↓,3.43,10.75,10.42,8.50,7.95,8.11,8.93,5.23,5.57,7.18,33.41,7.88,7.98,8.94,3.90,9.88,21.91
With reference transcript,OmniVoice,Spk. sim. ↑,90.1,87.1,87.0,87.2,89.2,88.3,86.9,89.4,84.8,86.2,85.9,86.4,87.2,86.9,84.7,89.2,91.3
With reference transcript,Audio8-TTS,WER ↓,24.77,14.92,6.99,13.89,11.55,19.82,23.04,21.49,22.59,10.68,53.75,32.70,13.40,14.69,10.61,8.80,42.58
With reference transcript,Audio8-TTS,Spk. sim. ↑,83.7,78.5,82.0,80.0,82.8,76.3,79.5,80.3,79.5,80.2,77.9,70.7,81.3,79.1,74.8,83.5,76.5
With reference transcript,Fish Audio Drama 3,WER ↓,2.30,6.30,3.79,5.82,6.50,13.33,7.24,6.54,4.91,5.27,17.27,7.49,6.99,7.08,3.71,6.14,19.75
With reference transcript,Fish Audio Drama 3,Spk. sim. ↑,85.3,80.8,82.8,81.2,84.0,80.8,82.0,83.3,81.8,80.9,79.6,80.3,81.2,82.0,79.9,83.2,83.7
Without reference transcript,ZONOS2 8B,WER ↓,4.75,6.85,5.66,10.83,6.63,11.10,11.87,5.56,6.14,8.81,11.75,8.59,8.20,8.56,7.20,4.87,24.96
Without reference transcript,ZONOS2 8B,Spk. sim. ↑,77.6,75.0,76.8,75.8,78.1,76.2,74.8,78.3,75.3,75.4,69.7,74.1,72.7,74.0,72.1,76.4,79.2
Without reference transcript,Qwen3-TTS 1.7B,WER ↓,68.55,45.03,19.07,27.16,50.62,60.71,51.70,27.63,14.29,22.89,88.29,28.31,25.55,37.07,10.83,7.67,41.97
Without reference transcript,Qwen3-TTS 1.7B,Spk. sim. ↑,68.4,63.5,64.8,63.0,62.5,65.5,65.8,69.8,75.8,57.6,70.6,66.0,71.6,69.7,65.5,71.9,66.5
Without reference transcript,Qwen3-TTS 0.6B,WER ↓,63.44,59.94,28.68,32.71,66.15,77.97,66.49,36.91,22.98,32.69,87.34,31.46,47.36,56.42,9.86,18.93,42.60
Without reference transcript,Qwen3-TTS 0.6B,Spk. sim. ↑,70.6,60.8,63.1,63.1,60.2,67.2,62.4,65.5,75.7,57.4,70.4,64.9,66.1,63.6,69.7,65.5,68.7
Without reference transcript,VoxCPM2,WER ↓,4.39,37.26,7.66,9.93,10.48,9.25,65.38,31.74,15.23,10.82,13.98,35.44,28.00,36.48,16.26,7.63,38.30
Without reference transcript,VoxCPM2,Spk. sim. ↑,83.5,69.7,82.4,81.8,83.4,81.8,70.6,78.2,77.8,81.3,79.2,71.3,72.2,72.5,73.7,84.2,80.8
Without reference transcript,MOSS-TTS v1.5,WER ↓,10.91,13.47,8.97,12.61,15.28,12.51,16.65,8.31,12.33,12.34,31.99,17.54,20.59,16.41,10.20,8.98,28.54
Without reference transcript,MOSS-TTS v1.5,Spk. sim. ↑,83.4,82.0,84.3,82.8,84.4,82.5,81.0,84.0,82.5,82.8,80.1,81.5,82.5,81.3,80.5,85.8,86.6
Without reference transcript,VibeVoice 7B,WER ↓,16.76,14.84,11.48,21.09,20.27,11.83,19.29,11.02,10.63,17.84,15.44,13.94,16.22,16.42,9.94,8.99,27.50
Without reference transcript,VibeVoice 7B,Spk. sim. ↑,84.6,80.0,83.0,81.0,83.4,81.0,81.3,83.7,82.2,80.7,79.0,80.5,81.4,80.9,79.4,84.9,86.8
Ours,"ZONOS3 Mini + PT, embedding (ours)",WER ↓,4.54,9.23,7.54,10.05,10.31,10.98,11.13,7.25,6.96,9.66,15.09,9.73,10.31,11.17,5.69,6.63,27.50
Ours,"ZONOS3 Mini + PT, embedding (ours)",Spk. sim. ↑,86.8,82.6,83.6,83.3,85.1,83.1,82.5,84.3,82.7,81.7,80.6,81.0,81.6,81.3,81.6,86.1,86.2
Ours,"ZONOS3 Mini + PT, raw audio (ours)",WER ↓,4.81,8.57,6.87,11.28,10.63,9.69,11.22,6.36,6.31,9.58,13.25,9.04,9.40,10.00,4.68,6.04,26.09
Ours,"ZONOS3 Mini + PT, raw audio (ours)",Spk. sim. ↑,79.8,75.5,78.0,76.4,77.8,75.5,75.3,77.7,76.0,74.3,72.8,72.7,74.5,75.3,73.1,79.6,81.4


==> data/tab_perlang_itw.csv <==
Group,Model,Metric,en,zh,de,es,fr,it,ja,ko,ru,pt,ar,hi,id,tr,tl,pl,th,nl,uk,vi
Reference,Ground truth,WER ↓,3.82,8.78,6.25,5.08,5.57,6.25,6.46,9.02,9.53,5.58,11.62,13.34,15.18,17.24,12.54,9.90,8.74,6.51,12.20,10.28
Reference,Ground truth,Spk. sim. ↑,76.3,80.6,77.9,78.9,77.7,79.1,80.4,79.0,79.2,80.1,79.8,78.0,78.8,80.2,78.3,80.2,81.5,76.1,80.8,82.2
With reference transcript,Qwen3-TTS 1.7B,WER ↓,2.63,5.79,2.92,2.25,2.69,2.99,4.46,4.78,5.05,4.23,24.76,67.34,11.17,35.52,10.69,49.40,7.19,7.38,13.26,27.78
With reference transcript,Qwen3-TTS 1.7B,Spk. sim. ↑,74.7,79.4,76.2,76.4,75.5,76.5,78.7,78.8,78.7,76.3,75.3,45.5,76.3,73.5,73.5,70.4,79.3,73.5,77.7,73.6
With reference transcript,Fish S2 Pro,WER ↓,1.66,2.36,2.24,1.76,2.39,2.45,1.85,2.58,3.53,2.42,7.14,10.28,11.04,7.19,10.73,3.74,5.70,4.74,8.92,26.95
With reference transcript,Fish S2 Pro,Spk. sim. ↑,65.3,73.8,68.9,68.8,67.6,69.8,72.4,72.6,72.0,70.7,71.9,69.1,67.5,72.9,63.0,72.9,75.1,67.2,71.6,72.7
With reference transcript,VoxCPM2,WER ↓,2.68,3.40,3.26,2.66,3.55,2.83,3.30,3.88,4.68,3.12,7.85,9.24,9.32,6.75,7.39,3.80,4.46,4.53,11.14,4.55
With reference transcript,VoxCPM2,Spk. sim. ↑,73.7,79.1,77.0,76.8,76.0,78.0,78.0,77.8,78.8,77.8,79.0,76.6,77.2,79.3,75.1,80.3,80.0,75.0,79.6,80.9
With reference transcript,CosyVoice 3,WER ↓,2.68,3.64,4.12,2.81,4.41,3.93,7.49,,5.52,44.05,,99.10,51.16,85.72,22.43,88.59,,55.44,77.16,99.36
With reference transcript,CosyVoice 3,Spk. sim. ↑,78.0,85.3,81.3,80.6,80.6,81.3,83.3,,82.8,70.1,,43.5,74.2,72.4,73.3,74.5,,69.9,79.7,67.9
With reference transcript,Higgs Audio v3,WER ↓,6.57,8.68,9.18,8.73,8.69,7.85,11.79,12.87,9.96,8.47,22.36,20.57,16.74,18.66,16.04,11.29,14.68,11.30,13.21,15.50
With reference transcript,Higgs Audio v3,Spk. sim. ↑,64.8,70.9,68.0,68.8,66.6,69.4,69.8,68.9,70.5,71.0,69.0,66.1,69.0,71.2,66.1,72.6,72.2,66.8,70.9,72.1
With reference transcript,OmniVoice,WER ↓,2.01,3.18,3.22,2.39,2.98,3.61,2.66,2.92,3.93,3.44,7.95,8.84,9.47,10.63,10.64,4.01,4.03,4.01,7.95,2.72
With reference transcript,OmniVoice,Spk. sim. ↑,69.9,76.7,74.8,72.4,71.3,75.2,75.3,77.1,76.2,74.4,76.7,74.9,73.5,77.2,70.0,79.0,78.3,73.1,75.6,78.8
With reference transcript,Audio8-TTS,WER ↓,1.49,2.38,2.48,2.47,2.38,3.05,2.26,3.03,4.74,3.83,14.93,10.97,12.87,8.29,12.63,4.38,6.00,4.59,20.36,23.48
With reference transcript,Audio8-TTS,Spk. sim. ↑,63.3,72.3,67.0,64.5,66.2,65.8,70.6,71.4,68.6,66.5,67.7,65.4,63.8,70.4,59.3,70.6,73.3,64.5,67.1,71.2
With reference transcript,Fish Audio Drama 3,WER ↓,1.46,2.44,2.03,1.40,1.85,1.55,1.59,2.28,3.38,2.00,5.19,7.48,7.55,4.74,5.21,2.28,1.78,2.28,5.14,2.40
With reference transcript,Fish Audio Drama 3,Spk. sim. ↑,65.1,75.0,71.0,72.1,70.0,71.6,74.5,73.9,73.8,72.9,74.2,71.1,71.3,74.0,69.1,74.9,76.3,68.5,73.7,77.0
Without reference transcript,ZONOS2 8B,WER ↓,2.09,6.53,2.34,1.28,2.53,1.86,4.17,5.05,3.64,2.34,7.12,8.87,8.52,6.12,6.84,3.68,5.13,4.30,6.29,4.93
Without reference transcript,ZONOS2 8B,Spk. sim. ↑,48.7,61.8,54.8,55.4,53.3,55.7,58.6,59.6,58.6,57.3,58.4,54.2,59.2,61.3,56.1,62.4,63.2,54.6,59.9,63.4
Without reference transcript,Qwen3-TTS 1.7B,WER ↓,2.52,2.19,2.05,1.35,1.70,1.66,1.75,2.39,3.15,2.12,13.91,9.89,10.12,35.95,11.96,51.42,8.18,10.23,12.85,48.82
Without reference transcript,Qwen3-TTS 1.7B,Spk. sim. ↑,74.7,73.2,68.0,65.9,66.7,68.6,73.4,73.1,70.8,67.7,67.2,67.5,62.6,61.0,57.8,61.8,72.1,58.2,68.6,64.0
Without reference transcript,Qwen3-TTS 0.6B,WER ↓,2.94,2.47,2.18,1.62,2.17,2.11,2.32,2.55,3.66,2.90,20.28,15.28,15.57,52.09,17.89,61.61,5.71,16.03,22.40,49.68
Without reference transcript,Qwen3-TTS 0.6B,Spk. sim. ↑,73.5,71.3,65.7,63.2,64.2,65.3,70.4,70.6,67.3,64.9,65.8,64.4,54.0,55.5,52.6,57.4,73.0,56.7,66.9,62.4
Without reference transcript,VoxCPM2,WER ↓,2.17,2.94,3.73,2.41,3.39,2.65,4.65,3.74,4.66,3.98,9.89,8.83,9.33,6.55,7.29,4.37,4.54,4.45,12.36,3.08
Without reference transcript,VoxCPM2,Spk. sim. ↑,69.2,77.4,73.1,70.4,71.2,73.3,74.5,74.7,75.0,72.8,74.7,72.7,73.7,75.9,70.6,76.7,78.1,71.3,75.9,76.4
Without reference transcript,MOSS-TTS v1.5,WER ↓,3.06,3.50,4.08,3.00,4.88,4.23,4.86,4.69,6.22,4.82,19.15,11.59,14.30,10.18,10.43,6.18,3.60,5.26,13.91,6.54
Without reference transcript,MOSS-TTS v1.5,Spk. sim. ↑,69.7,76.2,71.4,71.2,70.3,72.5,72.3,72.7,73.4,71.6,71.3,69.3,70.2,73.5,68.1,74.7,74.9,68.6,73.7,74.1
Without reference transcript,VibeVoice 7B,WER ↓,5.55,5.70,8.63,7.18,9.94,7.23,18.87,14.58,8.66,8.16,23.34,15.04,21.23,15.57,18.46,11.63,14.76,11.99,14.62,29.14
Without reference transcript,VibeVoice 7B,Spk. sim. ↑,64.7,68.7,64.6,66.0,62.3,66.7,62.5,62.6,68.9,68.3,61.5,64.1,62.2,68.1,60.8,67.8,68.5,63.6,67.1,65.9
Ours,"ZONOS3 Mini + PT, embedding (ours)",WER ↓,1.94,2.96,2.80,1.86,2.68,2.08,2.68,4.59,4.39,2.84,10.88,10.55,9.34,7.94,7.40,3.40,3.45,3.86,7.03,3.53
Ours,"ZONOS3 Mini + PT, embedding (ours)",Spk. sim. ↑,75.0,79.0,76.2,77.0,75.7,77.6,79.2,78.7,77.8,78.0,76.3,73.9,77.2,78.1,74.5,79.1,79.2,75.4,78.1,79.4
Ours,"ZONOS3 Mini + PT, raw audio (ours)",WER ↓,1.99,4.29,2.76,2.40,2.85,2.55,4.13,10.76,4.65,2.78,10.23,9.75,9.29,7.71,7.84,4.28,6.11,3.88,6.00,5.27
Ours,"ZONOS3 Mini + PT, raw audio (ours)",Spk. sim. ↑,52.7,58.7,55.6,57.5,54.6,57.5,59.6,55.9,59.1,59.8,58.0,55.0,59.5,61.0,54.7,61.6,62.8,54.0,61.2,63.6


==> data/tab_quant.csv <==
Arm,en,zh,ja,ko,all,Δ WER vs BF16,CI 95% low,CI 95% high,Sim to prompt,Sim to other recording
BF16,3.16,4.57,4.81,5.86,4.14,,,,57.99,52.16
"Q8_0 mixers, PTQ",3.20,4.64,5.24,5.97,4.27,+0.14,-0.23,+0.49,57.91,52.03
"Q8_0 mixers, QAT",3.24,4.93,4.74,6.28,4.29,+0.15,-0.23,+0.51,57.97,52.01
"Q4_0 exp. + Q8_0 mix., PTQ",3.71,4.89,4.95,7.45,4.68,+0.54,+0.14,+0.93,57.47,51.70
"Q4_0 exp. + Q8_0 mix., QAT",3.07,3.94,5.29,7.02,4.21,+0.07,-0.34,+0.48,57.75,51.88
"2-bit experts (learned clip), QAT",3.61,5.24,5.38,8.85,4.97,+0.83,+0.43,+1.24,56.24,50.71
"Ternary exp. + Q8_0 mix., BitDistill",4.42,6.50,8.76,14.78,7.05,+2.91,+2.38,+3.43,54.73,49.23
"FP8 W8A8, PTQ",3.72,5.40,6.10,8.02,5.11,+0.97,+0.58,+1.36,57.05,51.28
"FP8 W8A8, QAT",3.19,4.87,5.73,6.94,4.54,+0.40,-0.00,+0.81,57.54,51.62


==> data/tab_results_main.csv <==
Model,Conditioning,Clean (35 languages) WER ↓,Clean (35 languages) Sim ↑,In the wild (20 languages) WER ↓,In the wild (20 languages) Sim ↑,Macro WER ↓,Macro Sim ↑
ZONOS3 Mini,embedding,8.28,83.1,7.52,74.0,8.00,79.8
ZONOS3 Mini,raw audio,7.95,77.7,12.57,55.1,9.63,69.5
ZONOS3 Mini + PT,embedding,7.79,83.4,4.81,77.3,6.71,81.2
ZONOS3 Mini + PT,raw audio,7.39,76.5,5.48,58.1,6.70,69.8

